End-to-End Lyapunov-Based Eclipse-Feasible Low-Thrust Transfer Trajectories to NRHO

Generating low-thrust transfer trajectories between Earth and the Near Rectilinear Halo Orbit (NRHO), that is selected for NASA's Gateway, can be challenging due to the low control authority available from the propulsion system and the important operational constraint that the duration of all eclipses has to be less than a prescribed 90-minute threshold. We present a method for generating eclipse-feasible, minimum-time solutions to the aforementioned trajectory design problem using a Lyapunov control law. Coasting is enforced during solar eclipses due to both the Earth and Moon. We used particle swarm optimization to optimize the NRHO insertion date, time of flight, and control law parameters according to a cost function that prioritizes 1) convergence to the target orbit, 2) satisfaction of eclipse-duration constraints, and 3) minimization of time of flight. Trajectories can serve as initial guesses for NASA's high-fidelity trajectory design tools such as Copernicus and GMAT.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

